Code Design for Short Blocks: A Survey

The design of block codes for short information blocks (e.g., a thousand or less information bits) is an open research problem which is gaining relevance thanks to emerging applications in wireless communication networks. In this work, we review some of the most recent code constructions targeting the short block regime, and we compare then with both finite-length performance bounds and classical error correction coding schemes. We will see how it is possible to effectively approach the theoretical bounds, with different performance vs. decoding complexity trade-offs.

==> ARA.txt <==
snr	 cer 
1.000 	 5.089000e-01
1.500 	 2.532000e-01
2.000 	 1.241000e-01
2.500 	 4.344000e-02
3.000 	 1.137000e-02
3.500 	 2.291000e-03
4.000 	 3.477000e-04
4.500 	 5.222000e-05
5.000 	 5.000000e-06
5.400 	 1.400000e-06


==> ARJA.txt <==
snr	 cer 
1.000 	 6.250000e-01
1.500 	 3.683000e-01
2.000 	 1.828000e-01
2.500 	 7.855000e-02
3.000 	 2.052000e-02
3.500 	 4.433000e-03
4.000 	 7.295000e-04
4.500 	 7.811000e-05
5.000 	 8.671000e-06
5.500 	 7.000000e-07


==> bch.txt <==
snr	 cer 
1.000 	 1.600000e-01
1.500 	 5.000000e-02
2.000 	 1.000000e-02
2.500 	 1.100000e-03
3.000 	 1.300000e-04
3.500 	 8.000000e-06
4.000 	 4.000000e-07


==> gallager.txt <==
snr	 cer 
1.000 	 6.061000e-01
1.500 	 3.333000e-01
2.000 	 1.869000e-01
2.500 	 7.519000e-02
3.000 	 2.117000e-02
3.500 	 4.001000e-03
4.000 	 7.755000e-04
4.500 	 1.107000e-04
5.000 	 1.800000e-05
5.750 	 8.000000e-07


==> gldpc.txt <==
snr	 cer 
1.000 	 4.926000e-01
1.500 	 2.976000e-01
2.000 	 1.527000e-01
2.500 	 6.616000e-02
3.000 	 2.680000e-02
3.500 	 1.211000e-02
4.000 	 5.031000e-03
4.500 	 2.775000e-03
5.000 	 1.400000e-03


==> ldpc256.txt <==
snr	 cer 
1.000 	 4.142290e-01
1.500 	 2.080672e-01
2.000 	 6.849126e-02
2.500 	 1.766480e-02
3.000 	 2.353767e-03
3.500 	 1.819834e-04
4.000 	 1.025778e-05
4.500 	 2.017280e-07
5.200 	 8.000000e-10


==> ldpcosd.txt <==
snr	 cer 
1.000 	 1.600000e-01
1.500 	 5.500000e-02
2.000 	 1.000000e-02
2.500 	 1.300000e-03
3.000 	 1.400000e-04
3.500 	 9.000000e-06
4.000 	 5.000000e-07


==> polarListCRC.txt <==
snr 	cer
2		2e-1
3		1e-2
4		6e-4
5		2.2e-5


==> polarList_CRC7.txt <==
snr		cer
0.000000 4.854369e-01
0.500000 3.514938e-01
1.000000 1.751314e-01
1.500000 6.381621e-02
2.000000 1.728310e-02
2.500000 3.063913e-03
3.000000 4.560525e-04
3.500000 4.687635e-05
4.000000 3.715026e-06
4.500000 3.832566e-07


==> polarSC.txt <==
snr		cer
2		2e-1
3		2.1e-2
4		2.4e-3
5		1.9e-4
6		7e-6

==> protonasa.txt <==
snr         cer
  2         4e-1
  3         6e-2
  4         2.5e-3
  5         4e-5
  6         1.2e-7
  6.5       6e-9






==> pvp_k64_n128.txt <==
snr	 cer
0.100 	 3.861276e-01
0.300 	 3.084211e-01
0.500 	 2.374627e-01
0.700 	 1.756079e-01
0.900 	 1.242650e-01
1.100 	 8.380041e-02
1.300 	 5.361932e-02
1.500 	 3.239510e-02
1.700 	 1.838269e-02
1.900 	 9.739686e-03
2.100 	 4.786522e-03
2.300 	 2.165781e-03
2.500 	 8.947353e-04
2.700 	 3.343034e-04
2.900 	 1.117544e-04
3.100 	 3.301477e-05
3.300 	 8.498217e-06
3.500 	 1.875215e-06
3.700 	 3.481031e-07
3.900 	 5.318959e-08
4.100 	 6.522071e-09
4.300 	 6.230348e-10
4.500 	 4.478329e-11
4.700 	 2.325029e-12
4.900 	 8.304468e-14
5.100 	 1.887379e-15
5.300 	 0.000000e+00
5.500 	 0.000000e+00
5.700 	 0.000000e+00
5.900 	 0.000000e+00
6.100 	 0.000000e+00
6.300 	 0.000000e+00
6.500 	 0.000000e+00
6.700 	 0.000000e+00
6.900 	 0.000000e+00


==> raptor.txt <==
snr	 cer 
1.000 	 6.042000e-01
1.500 	 3.295000e-01
2.000 	 1.880000e-01
2.500 	 7.971000e-02
3.000 	 2.623000e-02
3.500 	 9.273000e-03
4.000 	 3.080000e-03
4.500 	 1.289000e-03
5.000 	 5.400000e-04


==> rcb_k64_n128.txt <==
snr	 cer
0.100 	 1.000000e+00
0.300 	 1.000000e+00
0.500 	 9.453900e-01
0.700 	 8.571000e-01
0.900 	 7.375200e-01
1.100 	 6.003100e-01
1.300 	 4.606000e-01
1.500 	 3.319100e-01
1.700 	 2.237600e-01
1.900 	 1.405600e-01
2.100 	 8.193000e-02
2.300 	 4.411300e-02
2.500 	 2.183900e-02
2.700 	 9.892800e-03
2.900 	 4.079700e-03
3.100 	 1.523500e-03
3.300 	 5.123400e-04
3.500 	 1.542500e-04
3.700 	 4.132300e-05
3.900 	 9.788500e-06
4.100 	 2.036700e-06
4.300 	 3.949100e-07
4.500 	 7.696900e-08
4.700 	 1.515200e-08
4.900 	 3.027700e-09
5.100 	 6.173400e-10
5.300 	 1.291200e-10
5.500 	 2.785100e-11
5.700 	 6.228100e-12
5.900 	 1.451500e-12
6.100 	 3.543100e-13
6.300 	 9.102500e-14
6.500 	 2.472200e-14
6.700 	 7.127200e-15
6.900 	 2.188800e-15


==> spb_k64_n128.txt <==
snr	 cer
-0.017 	 9.900000e-01
0.109 	 6.744791e-01
0.258 	 4.595173e-01
0.418 	 3.130655e-01
0.582 	 2.132890e-01
0.742 	 1.453121e-01
0.895 	 9.900000e-02
1.039 	 6.744791e-02
1.175 	 4.595173e-02
1.303 	 3.130655e-02
1.424 	 2.132890e-02
1.539 	 1.453121e-02
1.647 	 9.900000e-03
1.750 	 6.744791e-03
1.848 	 4.595173e-03
1.941 	 3.130655e-03
2.031 	 2.132890e-03
2.117 	 1.453121e-03
2.199 	 9.900000e-04
2.279 	 6.744791e-04
2.355 	 4.595173e-04
2.429 	 3.130655e-04
2.501 	 2.132890e-04
2.570 	 1.453121e-04
2.638 	 9.900000e-05
2.703 	 6.744791e-05
2.767 	 4.595173e-05
2.829 	 3.130655e-05
2.889 	 2.132890e-05
2.948 	 1.453121e-05
3.005 	 9.900000e-06
3.061 	 6.744791e-06
3.115 	 4.595173e-06
3.169 	 3.130655e-06
3.221 	 2.132890e-06
3.272 	 1.453121e-06
3.322 	 9.900000e-07
3.371 	 6.744791e-07
3.420 	 4.595173e-07
3.467 	 3.130655e-07
3.513 	 2.132890e-07
3.559 	 1.453121e-07
3.603 	 9.900000e-08
3.647 	 6.744791e-08
3.690 	 4.595173e-08
3.733 	 3.130655e-08
3.775 	 2.132890e-08
3.816 	 1.453121e-08
3.856 	 9.900000e-09
3.896 	 6.744791e-09


==> tb14.txt <==
snr cer
1   0.119332
1.5 0.0340599
2   0.00700015
2.5 0.000906405
3   9.00974e-005
3.5 5.39532e-006


==> tc256.txt <==
snr	 cer 
1.000 	 3.344482e-01
1.500 	 1.785714e-01
2.000 	 7.479432e-02
2.500 	 1.600000e-02
3.000 	 2.317819e-03
3.500 	 2.192055e-04
4.000 	 1.250000e-05
4.300 	 1.100000e-06


==> turbo16.txt <==
snr	 cer 
1.000 	 4.000000e-01
1.500 	 2.400000e-01
2.000 	 8.000000e-02
2.500 	 2.200000e-02
3.000 	 4.300000e-03
3.500 	 6.000000e-04
4.000 	 7.000000e-05
4.500 	 8.000000e-06
5.000 	 1.200000e-06
5.500 	 2.200000e-07

